3D-CariGAN: An End-to-End Solution to 3D Caricature Generation from Face Photos

Caricature is a type of artistic style of human faces that attracts considerable attention in the entertainment industry. So far a few 3D caricature generation methods exist and all of them require some caricature information (e.g., a caricature sketch or 2D caricature) as input. This kind of input, however, is difficult to provide by non-professional users. In this paper, we propose an end-to-end deep neural network model that generates high-quality 3D caricatures directly from a normal 2D face photo. The most challenging issue for our system is that the source domain of face photos (characterized by normal 2D faces) is significantly different from the target domain of 3D caricatures (characterized by 3D exaggerated face shapes and textures). To address this challenge, we: (1) build a large dataset of 5,343 3D caricature meshes and use it to establish a PCA model in the 3D caricature shape space; (2) reconstruct a normal full 3D head from the input face photo and use its PCA representation in the 3D caricature shape space to establish correspondences between the input photo and 3D caricature shape; and (3) propose a novel character loss and a novel caricature loss based on previous psychological studies on caricatures. Experiments including a novel two-level user study show that our system can generate high-quality 3D caricatures directly from normal face photos.

==> README.txt <==
Created by Torsten Moeller (vis@cs.sfu.ca), April 6 2004
modified by $Author: jpeltier $ $Date: 2007-04-03 16:51:34 -0700 (Tue, 03 Apr 2007) $
modified by Tobias Isenberg, July 2016

This distribution provides a document class for formatting papers
according to the specifications for submission to conferences sponsored
by the IEEE Visualization & Graphics Technical Committee (VGTC). This
includes:

Conferences that use the 'conf' document option:
- IEEE Virtual Reality
- IEEE Symposium on 3D User Interfaces
- Symposium on Haptic Interfaces for Virtual Environment and Teleoperator Systems
- IEEE Symposium on Asia Pacific Visualisation
- IEEE Symposium on Interactive Ray Tracing
- IEEE Symposium on Visual Analytics Science and Technology
- IEEE Symposium on Visual Analytics Science and Technology
- IEEE Visualization Conference (Posters Only)
- IEEE Information Visualization Conference (Posters Only)
- IEEE Symposium on Volume Graphics

It contains 11 files/directories:

README          - this file
vgtc.cls        - the VGTC class file, which should be placed, somewhere in the TeX search path (or in the local directory)
template.tex    - an example paper
template.bib    - a small bibliography file used by the example
template.pdf    - an example proper pdf output in default conference mode
abbrv-doi*.bst  - four different versions to generate the bibliography including DOI output, with and without hyperref support, with and without narrow rendering of DOIs
makefile        - makefile including bibtex compilation and proper PDF generation
pictures/       - subdirectory with sample images, both in EPS and in direct pixel/vector format

Usage
=====

The template can be used as such (using the established LaTeX environments) by calling pdfLaTeX or LaTex. For Windows-based LaTeX installations you can use, for example, the environment provided by http://www.texniccenter.org/ along with MikTeX (http://miktex.org/). For Uinux-based installations, please use your favorite LaTeX distribution and editing environment or use the makefile following the instructions below.

Use of the Makefile
===================

Prior to "building" a paper please be sure to run

  make clean

This will ensure that the paper is built cleanly each and every time. We suggest to run this command before each new compilation.

To compile the example, run

  make

or manually, if the makefile does not work for you

  latex template
  bibtex template
  latex template
  latex template

If you run 'make' for the first time, a successful compilation will create a file called 'template.pdf'. Please make sure, that its layout is identical to the file 'template-journal.pdf' provided with this package.

The included makefile also allows you to run each step of the process manually.  Below are a list of available options that may be passed to make

 "make clean"
   removes all files that can be generated automatically.

 "make gs7"
   This will perform all functions to build a proper paper using GhostScript 7.

 "make gs8"
   This will perform all functions to build a proper paper using GhostScript 8.

 "make dvi"
   This will process the .tex file and produce a DVI output file.  This
   step may process the .tex file several times to process all references
   and citations.

 "make ps"
   This will process the .tex file and the DVI output and convert it to a
   PostScript file.

 "make pdf"
   This will process the .tex file using pdfTeX/pdflatex to produce a PDF
   file directly (not using a DVI and PostScript file).
   Please make sure that all fonts are embedded.
   You can use pdffonts my_document.pdf to check if they are.
   It is standard in all modern latex distributions.
   If you use eps figures (e.g. R or gnuplot figures) which you convert to
   PDF using epstopdf, do the following:
   Use GL_OPTIONS, a global environment variable for ghostscript:
   export GS_OPTIONS="-dEmbedAllFonts=true -dPDFSETTINGS=/printer"
   # and run
   epstopdf myfile.eps

   See http://bugs.debian.org/cgi-bin/bugreport.cgi?bug=411651 for the
   origin of this solution.


If you have problems with the makefile please notify us with the output of
the errors produced when running make and we will work to figure out the
resolution.


To produce proper pdf output, please use:
  dvips -t letter -Pdownload35 -Ppdf -G0 template.dvi -o template.ps

The "-Ppdf" and "-G0" flags should be specified in that order; reversing
them does not work, and will result in unacceptable results.

The following information is an exerpt from the ACM SIGGRAPH Conference /
Symposium / Workshop Content Formatting Instructions which can be found
here.

 http://www.siggraph.org/publications/instructions/author-instructions.pdf

If you are using version 7.x of GhostScript, please use the following
method of invoking ‘ps2pdf,’ in order to embed all typefaces and ensure
that images are not downsampled or subsampled in the PDF creation process:

 ps2pdf -dCompatibilityLevel=1.3 -dMaxSubsetPct=100 \
        -dSubsetFonts=true -dEmbedAllFonts=true \
        -dAutoFilterColorImages=false -dAutoFilterGrayImages=false \
        -dColorImageFilter=/FlateEncode -dGrayImageFilter=/FlateEncode \
        -dMonoImageFilter=/FlateEncode template.ps template.pdf

If you are using version 8.x of GhostScript, please use this method in
place of the example above:

 ps2pdf -dPDFSETTINGS=/prepress -dCompatibilityLevel=1.3 \
        -dAutoFilterColorImages=false -dAutoFilterGrayImages=false \
        -dColorImageFilter=/FlateEncode -dGrayImageFilter=/FlateEncode \
        -dMonoImageFilter=/FlateEncode template.ps template.pdf

This has been incorporated into the makefile and should no longer be needed
unless you are building the PDF file manually.

